NNStreamer: Efficient and Agile Development of On-Device AI Systems

We propose NNStreamer, a software system that handles neural networks as filters of stream pipelines, applying the stream processing paradigm to deep neural network applications. A new trend with the wide-spread of deep neural network applications is on-device AI. It is to process neural networks on mobile devices or edge/IoT devices instead of cloud servers. Emerging privacy issues, data transmission costs, and operational costs signify the need for on-device AI, especially if we deploy a massive number of devices. NNStreamer efficiently handles neural networks with complex data stream pipelines on devices, significantly improving the overall performance with minimal efforts. Besides, NNStreamer simplifies implementations and allows reusing off-the-shelf media filters directly, which reduces developmental costs significantly. We are already deploying NNStreamer for a wide range of products and platforms, including the Galaxy series and various consumer electronic devices. The experimental results suggest a reduction in developmental costs and enhanced performance of pipeline architectures and NNStreamer. It is an open-source project incubated by Linux Foundation AI, available to the public and applicable to various hardware and software platforms.

==> note.txt <==


###### Co-work: A writing rule for NNStreamer paper

1. 강조해야 하는것만 italic 
ATC논문상에서 모든 고유명사를 italic으로 바꾸지 말아주세요. 

2. filename은 texttt

3. URL은 \url

4. code 조각은 verbatim 
{\tt \small
\begin{verbatim}
코드조각
\end{verbatim}
}

5. Review 및 comment할때 해당 문장/단락 위에 아래의 방법으로 표기를 하여주세요. 
% comment/@myungjoo/20181217: Blah....Blah......




end. 


ADDTIONAL POINTS
- Why stream them?


SOSP Review

Review #638A
Overall merit
1. 	Reject
Originality and insightfulness
2. 	Small delta over prior work
Validation and thoroughness
1. 	Major gaps
Presentation and clarity
2. 	Could be improved
Reviewer expertise
3. 	Could have missed a few things
Paper summary
This paper proposes NNStreamer, a system for data analytics on edge devices. The proposal is to incorporate neural networks based analytics into streaming multi-media systems. The goal is to consider the Gstreamer library for multi-media and to insert/invoke neural network models as needed in the processing pipeline. An implementation is described, followed by an evaluation on several devices for a couple of applications.

Comments for author
Edge computing and edge analytics is growing in importance. Being able to perform these analytics (perhaps using ML/AI techniques) on small devices deployed on the edge with limited resources is an important problem. So I agree with the importance of the high level problem area considered by this paper.

The technology described here is being productized with plans to use in specific application use cases. This is a good achievement and it would be great to hear about the adoption of the NNStreamer system.

Notwithstanding the above statements, I do not believe that this paper is ready for publication as presented for the reasons discussed next.

The paper in its current form does not make strong and clear research contributions. Beyond the high level goal of streaming neural nets based analytics, it does not provide a description of the technical goals and the associated research challenges. You begin to get into some challenges in Section 4 - for example, data transmission overheads. Bring these challenges earlier in the paper.

Please include a crisp and clear problem statement in the first section. Currently, it reads more like an integration project inserting NN functionality into the existing Gstream framework. The issues you tackle seem primarily related to the Gstream implementation rather than general issues of integrating streaming with neural network analytics. Identifying general challenges and proposing a general solution and then using Gstream as an example platform to demonstrate your architecture would be more interesting for a research conference.

I was hoping to see a description of the solution with all the technical details proposed in Section 3. Ideally, the solution would address the challenges described in prior sections. Section 3 does not hang together well. Perhaps the detailed software architecture of Gstream would be a good starting point including the necessary terminology. A listing and description of the necessary components for NNStreamer would be helpful. Currently, the description is not well organized and hard to follow. I had many questions as I read through section 3.

-- What does path control entail?
-- How do you ensure that real-time streaming requirements are met?
-- How do you optimize the processing given the limited resources?
-- What are the special requirements for the isodimensional and non-iso dimensional stream control? In particular, timing requirements? -- How are valves implemented?

In your evaluations, you compare NNStreamer with a "conventional implementation as the control". You need to provide the details of the baseline control implementation you are comparing with. Otherwise, it is really hard to understand if the results are significant. Also, list your goals of the evaluation and the evaluation metrics upfront along with the evaluation methodology. You mention that NNStreamer improves the performance, has higher code quality and the implementation is simplified. How do you measure code quality, for example? All of this will enable the reader to better appreciate the results you include in Table 2. What are the overheads of NNStreamer - example, resource and computation needs, etc.?

I liked the anecdote that ARS developers abandoned their prior implementations in favor of NNStreamer because of its simplicity and efficiency. Provide some additional details of this experience.

The writing is very hard to follow throughout the paper, which is the biggest contributor to the issues listed above.

Please proof-read the paper thoroughly.

Review #638B
Overall merit
1. 	Reject
Originality and insightfulness
2. 	Small delta over prior work
Validation and thoroughness
1. 	Major gaps
Presentation and clarity
2. 	Could be improved
Reviewer expertise
3. 	Could have missed a few things
Paper summary
The paper describes a (soon-to-be) real-world product that allows Neural Network to be applied on mobile / edge devices.

Comments for author
This paper does not read like a research paper at all. It is more like a design doc that just describes a real-world system.

While it is good that this describes a real system, it needs to focus on insights, design tradeoffs, experiments that validate these tradeoffs, comparison with state-of-the-art, evaluation that should how this work advances the state-of-the art, etc. Very little of such things are in this paper.

Review #638C
Overall merit
2. 	Weak reject
Originality and insightfulness
2. 	Small delta over prior work
Validation and thoroughness
3. 	Plausible
Presentation and clarity
2. 	Could be improved
Reviewer expertise
4. 	This is my area
Paper summary
This paper explores the problem of pipeline prediction serving on embedded devices. This is an important problem that deserves research attention.

This paper proposes the use of an established multimedia stream processing software for embedded devices as a foundation to build a system to serve neural networks. Their proposed solution leverages the abstractions, system foundation, and open architecture of the GStreamer, a widely used multimedia framework. On top of this they add support for deep neural network operators, tensor data types, and special stream pipeline operators needed for neural networks (e.g., recurrence). They evaluate their system against ROS and measure a range of efficiency metrics including cpu and memory utilization. They show that their system performs favorably with with improvements on between 5 and 80%. In addition, the technology they describe is deployed in production environments.

While I really like the setup of this paper and their is clearly a significant engineering effort and I would strongly consider using the proposed solution, I have a few key concerns:

1) What is the key insight in this work. It sounds like you made fairly straight forward /obvious changes to a multimedia streaming framework and solved the problem. Perhaps the insight is that multimedia streaming frameworks can be used for prediction serving? I am struggling to identify what I should learn from this paper.

2) There are related systems (Nvidia DeepStream and Intel’s system [52 in paper] that are clearly very related but are dismissed because they are not open-source. How is this work different? Is the innovation the choice of license? Talk a bit more about the difference in design decisions.

3) While the evaluation is pretty impressive, I didn’t see any discussion on tail latency and variability. This is usually a concern in real-world applications.

Comments for author
What is new about the Basic Components? These seem like pretty standard streaming system operators.

I really liked the setup and framing of the problem requirements however I would have liked to have more justification for some of the user impose requirements. You might also try to elevate these as insights.

The connection to autonomous vehicles is interesting and deserves more elaboration.

The innovations around recurrence are also interesting. Perhaps if framing the key insight around the match between streaming prediction serving and multimedia frameworks you can emphasize the challenges around recurrence and how you address them.
